Snake graph calculus and cluster algebras from surfaces III: Band graphs and snake rings

We introduce several commutative rings, the snake rings, that have strong connections to cluster algebras. The elements of these rings are residue classes of unions of certain labeled graphs that were used to construct canonical bases in the theory of cluster algebras. We obtain several rings by varying the conditions on the structure as well as the labelling of the graphs. The most restrictive form of this ring is isomorphic to the ring $\mathbb{Z}[x,y]$ of polynomials in two variables over the integers. A more general form contains all cluster algebras of unpunctured surface type. The definition of the rings requires the snake graph calculus which is completed in this paper building on two earlier articles on the subject. Identities in the snake ring correspond to bijections between the posets of perfect matchings of the graphs. One of the main results of the current paper is the completion of the explicit construction of these bijections.

==> ouroboros.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ouroboros.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.81101049bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92209993)%
I  \end{picture}%
\endgroup%


==> selfcrossingA2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'selfcrossingA2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{511.05bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55625673)%
    \put(0,0){\includegraphics[width=\unitlength]{selfcrossingA2.pdf}}%
    \put(0.06004445,0.34260604){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_1$}}}%
    \put(0.39392287,0.34260604){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_3$}}}%
    \put(0.55583045,0.34260604){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_4^\circ$}}}%
    \put(0.791312,0.34260604){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_{56}$}}}%
    \put(0.03406296,0.40017738){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.14565323,0.45327068){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.28285119,0.48241084){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.22914225,0.48103723){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t'$}}}%
    \put(0.12032983,0.42560434){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.50270549,0.42575634){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.45096106,0.42515137){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.36615306,0.39809901){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.63552344,0.45564447){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{\small$s'$-1}}}%
    \put(0.56007937,0.39739521){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.06898962,0.23414588){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{geometric realization in the annulus: 
}}}%
    \put(0.83027772,0.40020265){\color[rgb]{0.01960784,0,0.01176471}\makebox(0,0)[lb]{\smash{east edge of $G_d$}}}%
    \put(0.84280095,0.51068023){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.80527242,0.50968494){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{\small $t'$\!+\!1}}}%
    \put(0.80597506,0.48281202){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{\small$t$\!+\!1}}}%
    \put(0.80697035,0.45878005){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$e_{s'-1}$}}}%
    \put(0.88659387,0.49873671){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$\calg_{56}'$}}}%
  \end{picture}%
\endgroup%


==> selfcrossingA3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'selfcrossingA3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{511.025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52849665)%
    \put(0,0){\includegraphics[width=\unitlength]{selfcrossingA3.pdf}}%
    \put(0.13519049,0.34257388){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_1$}}}%
    \put(0.39394214,0.34257388){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_3$}}}%
    \put(0.58090534,0.34257388){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_4^\circ$}}}%
    \put(0.79135072,0.34257388){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_{56}=0$}}}%
    \put(0.03719558,0.40014804){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.14566036,0.45324394){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.22915346,0.48101184){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t'$}}}%
    \put(0.12033572,0.42557624){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.45098312,0.42512325){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.36617097,0.39806956){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.63477661,0.45335508){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s'$-1}}}%
    \put(0.56010677,0.39736573){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.06899299,0.23410842){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{geometric realization in the annulus: 
}}}%
    \put(0.81350795,0.38998322){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{\huge 0}}}%
    \put(0.75481368,0.48528842){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$\calg_{56}'$}}}%
    \put(0.80809508,0.48009175){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$t$\!+\!1}}}%
    \put(0.78726741,0.45871882){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$e_{s'\!-\!1}\!=e'$}}}%
    \put(0.83917863,0.47922947){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lb]{\smash{$e_t=e$}}}%
  \end{picture}%
\endgroup%


==> selfcrossingA6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'selfcrossingA6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{519.37890625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49438858)%
    \put(0,0){\includegraphics[width=\unitlength]{selfcrossingA6.pdf}}%
    \put(0.03768925,0.24608974){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_1$}}}%
    \put(0.43684732,0.24608974){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_{34}$}}}%
    \put(0.71388151,0.24608974){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_{56}$}}}%
    \put(0.04076985,0.2872378){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.03209857,0.19687455){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{geometric realization in the torus with one puncture: 
}}}%
    \put(0.14216615,0.2463981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\band_2$}}}%
    \put(0.10146258,0.2872378){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.3725556,0.2872378){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s'$}}}%
    \put(0.55831108,0.34884985){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.88639526,0.24873027){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$\calg_{56}'$}}}%
    \put(0.92798339,0.4104619){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$\!+\!$1$}}}%
    \put(0.93502954,0.44222727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.55769258,0.41142124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.52892507,0.34829259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d'$}}}%
    \put(0.25723213,0.34909168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d'$}}}%
    \put(0.84153511,0.28880065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d'$}}}%
    \put(0.84293599,0.44415002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$\!+\!$1$}}}%
    \put(0.74314724,0.37965588){\color[rgb]{0.03137255,0,0.01176471}\makebox(0,0)[lb]{\smash{$s$\!+\!ß$1$}}}%
    \put(0.75019338,0.41142124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.65809984,0.41334399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s'$\!+\!$1$}}}%
    \put(0.04693105,0.10240164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.12611909,0.01279252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.12635726,0.10441076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.12611909,0.17606446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.20404179,0.10240164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
  \end{picture}%
\endgroup%


==> switching.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'switching.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{67.73228149bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77335661)%
    \put(0,0){\includegraphics[width=\unitlength]{switching.pdf}}%
    \put(0.04082063,0.19273596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.03758771,0.02785553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_1$}}}%
    \put(0.68094458,0.42227534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.63891618,0.62271816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t+1$}}}%
    \put(0.48373467,0.64211586){\color[rgb]{0.01176471,0,0}\makebox(0,0)[lb]{\smash{$b_2$}}}%
  \end{picture}%
\endgroup%


==> torus.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'torus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.57046569)%
    \put(0,0){\includegraphics[width=\unitlength]{torus.pdf}}%
  \end{picture}%
\endgroup%

